Adversarial Examples for Model-Based Control: A Sensitivity Analysis

We propose a method to attack controllers that rely on external timeseries forecasts as task parameters. An adversary can manipulate the costs, states, and actions of the controllers by forging the timeseries, in this case perturbing the real timeseries. Since the controllers often encode safety requirements or energy limits in their costs and constraints, we refer to such manipulation as an adversarial attack. We show that different attacks on model-based controllers can increase control costs, activate constraints, or even make the control optimization problem infeasible. We use the linear quadratic regulator and convex model predictive controllers as examples of how adversarial attacks succeed and demonstrate the impact of adversarial attacks on a battery storage control task for power grid operators. As a result, our method increases control cost by $8500\%$ and energy constraints by $13\%$ on real electricity demand timeseries.

==> NOTES.txt <==
1. edit the makefile or references so that references show up nicely in LaTeX command line (see neurips example paper)

2. Red arrow in Fig. 1 [Po-Han]
    - needs to be 'Adversarial Perturbation'

3. need to describe the electricity problem better [Po-Han]
    - what is state x_t
    - what is cost function J?
    - why is it quadratic? what do we penalize?
    - be precise, i think there is a reference value of battery charge we want and we penalize deviation around it right?

4. major point (Sandeep + Po-Han)
    - do any other papers describe attacking constraints?
    - if so, needs to be in abstract and earlier in intro
    - state constraints can describe desired safety levels, control constraints can be energy limits
    - describe why they matter intuitively in the intro

5. explain why adversaries can occur in real-life example

6. make Fig 2 caption below Figure, just  like Fig. 3
    - are we above space constraints? aim for Allerton not CSS


